Microarchitectural comparison and in-core modeling of state-of-the-art CPUs: Grace, Sapphire Rapids, and Genoa

With Nvidia's release of the Grace Superchip, all three big semiconductor companies in HPC (AMD, Intel, Nvidia) are currently competing in the race for the best CPU. In this work we analyze the performance of these state-of-the-art CPUs and create an accurate in-core performance model for their microarchitectures Zen 4, Golden Cove, and Neoverse V2, extending the Open Source Architecture Code Analyzer (OSACA) tool and comparing it with LLVM-MCA. Starting from the peculiarities and up- and downsides of a single core, we extend our comparison by a variety of microbenchmarks and the capabilities of a full node. The "write-allocate (WA) evasion" feature, which can automatically reduce the memory traffic caused by write misses, receives special attention; we show that the Grace Superchip has a next-to-optimal implementation of WA evasion, and that the only way to avoid write allocates on Zen 4 is the explicit use of non-temporal stores.

==> data/freq_gcs.csv <==
cores,	grace
1,	3267.8699
2,	3265.9823
3,	3271.9975
4,	3289.5529
5,	3296.7019
6,	3295.5834
7,	3300.7136
8,	3296.1651
9,	3301.0598
10,	3303.0047
11,	3314.8156
12,	3323.7482
13,	3323.9618
14,	3327.4625
15,	3327.6391
16,	3328.2693
17,	3326.5934
18,	3327.2554
19,	3330.0331
20,	3323.2863
21,	3321.6254
22,	3321.0557
23,	3321.9232
24,	3323.1739
25,	3321.7047
26,	3321.7047
27,	3314.8156
28,	3323.7482
29,	3323.9618
30,	3327.4625
31,	3327.6391
32,	3328.2693
33,	3326.5934
34,	3327.2554
35,	3330.0331
36,	3323.2863
37,	3321.6254
38,	3321.0557
39,	3321.9232
40,	3323.1739
41,	3321.7047
42,	3321.7047
43,	3314.8156
44,	3323.7482
45,	3323.9618
46,	3327.4625
47,	3327.6391
48,	3328.2693
49,	3326.5934
50,	3327.2554
51,	3325.123
52,	3323.2863
53,	3321.6254
54,	3321.0557
55,	3321.9232
56,	3323.1739
57,	3321.7047
58,	3321.7047
59,	3314.8156
60,	3323.7482
61,	3323.9618
62,	3327.4625
63,	3327.6391
64,	3328.2693
65,	3326.5934
66,	3327.2554
67,	3322.8520
68,	3323.2863
69,	3321.6254
70,	3321.0557
71,	3321.9232
72,	3323.1739

==> data/freq_genoa.csv <==
cores,	genoa
1,	3699.8821
2,	3699.8813
3,	3699.8782
4,	3699.8814
5,	3698.8915
6,	3682.3062
7,	3667.2179
8,	3654.474
9,	3652.6319
10,	3650.659
11,	3648.4238
12,	3645.9811
13,	3643.9862
14,	3641.956
15,	3639.7185
16,	3637.524
17,	3635.8843
18,	3633.6509
19,	3632.0662
20,	3630.4562
21,	3629.0364
22,	3627.2107
23,	3625.645
24,	3622.9736
25,	3621.8287
26,	3619.0959
27,	3617.3882
28,	3616.0261
29,	3614.187
30,	3611.8748
31,	3608.7511
32,	3608.0714
33,	3607.2658
34,	3605.9181
35,	3603.9152
36,	3603.0324
37,	3600.6333
38,	3600.1524
39,	3597.4895
40,	3598.078
41,	3596.2804
42,	3594.5749
43,	3593.026
44,	3591.3108
45,	3588.8243
46,	3587.3909
47,	3587.0529
48,	3585.8508
49,	3584.2704
50,	3582.8007
51,	3581.6213
52,	3578.613
53,	3579.1195
54,	3576.8953
55,	3576.6525
56,	3572.4709
57,	3553.5632
58,	3536.5119
59,	3517.3808
60,	3499.8851
61,	3477.1704
62,	3456.4195
63,	3434.5855
64,	3425.7854
65,	3408.3254
66,	3393.778
67,	3379.9655
68,	3368.6798
69,	3345.0965
70,	3334.1115
71,	3317.8625
72,	3298.1361
73, 3286.4827
74, 3275.2676
75, 3264.1327
76, 3254.6659
77, 3239.0169
78, 3233.3027
79, 3222.0925
80, 3201.303
81, 3193.659
82, 3184.0415
83, 3178.5218
84, 3167.5825
85, 3159.2204
86, 3154.3707
87, 3142.248
88, 3129.385
89, 3123.3009
90, 3120.2819
91, 3108.7716
92, 3105.1041
93, 3094.986
94, 3090.5315
95, 3079.0136
96, 3081.9424

==> data/freq_spr.csv <==
cores,spr-avx512,	spr-avxsse
1,3425.4140,	3799.1786
2,3418.7183,	3798.5575
3,3541.7902,	3798.7793
4,3420.6200,	3798.6003
5,3495.5373,	3798.6717
6,3421.1660,	3798.8008
7,3576.4375,	3798.8899
8,3417.3667,	3798.6825
9,3462.8649,	3798.2527
10,3473.1005,	3798.4102
11,3516.2883,	3798.6013
12,3416.4048,	3798.5421
13,3451.8425,	3798.7466
14,3454.3921,	3798.4862
15,3493.2539,	3798.6761
16,3412.6703,	3798.2906
17,3424.3128,	3798.4544
18,3377.7010,	3798.3519
19,3449.1587,	3798.2528
20,3269.0764,	3798.1754
21,3261.2813,	3798.8696
22,3236.0173,	3798.2730
23,3248.7213,	3796.9124
24,3070.4003,	3791.4836
25,3062.1434,	3714.3620
26,3018.1546,	3610.2624
27,3011.6496,	3598.5724
28,2927.9088,	3598.1579
29,2906.4243,	3597.5580
30,2847.5838,	3507.8324
31,2878.3896,	3507.8324
32,2725.6333,	3408.4879
33,2728.4101,	3396.4102
34,2701.7123,	3389.9255
35,2694.1613,	3322.9138
36,2471.1785,	3209.2098
37,2451.3158,	3199.6735
38,2452.6107,	3199.7918
39,2457.9085,	3199.8015
40,2385.5573,	3199.2760
41,2393.6256,	3195.4991
42,2365.0199,	3114.0921
43,2324.1854,	3096.3750
44,2230.6310,	3018.1253
45,2244.6435,	3000.3893
46,2207.5803,	3000.2097
47,2226.7869,	3000.2944
48,2125.3192,	3000.4917
49,2133.5714,	3000.3886
50,2123.5731,	3000.4831
51,2126.1521,	3000.4842
52,2063.8232,	3000.4627

==> data/freqs.csv <==
cores,	grace,	spr-avx512,	spr-avxsse,	genoa
1,	3267.8699,	3425.4140,	3799.1786,	3699.8821
2,	3265.9823,	3418.7183,	3798.5575,	3699.8813
3,	3271.9975,	3541.7902,	3798.7793,	3699.8782
4,	3289.5529,	3420.6200,	3798.6003,	3699.8814
5,	3296.7019,	3495.5373,	3798.6717,	3698.8915
6,	3295.5834,	3421.1660,	3798.8008,	3682.3062
7,	3300.7136,	3576.4375,	3798.8899,	3667.2179
8,	3296.1651,	3417.3667,	3798.6825,	3654.474
9,	3301.0598,	3462.8649,	3798.2527,	3652.6319
10,	3303.0047,	3473.1005,	3798.4102,	3650.659
11,	3314.8156,	3516.2883,	3798.6013,	3648.4238
12,	3323.7482,	3416.4048,	3798.5421,	3645.9811
13,	3323.9618,	3451.8425,	3798.7466,	3643.9862
14,	3327.4625,	3454.3921,	3798.4862,	3641.956
15,	3327.6391,	3493.2539,	3798.6761,	3639.7185
16,	3328.2693,	3412.6703,	3798.2906,	3637.524
17,	3326.5934,	3424.3128,	3798.4544,	3635.8843
18,	3327.2554,	3377.7010,	3798.3519,	3633.6509
19,	3330.0331,	3449.1587,	3798.2528,	3632.0662
20,	3323.2863,	3269.0764,	3798.1754,	3630.4562
21,	3321.6254,	3261.2813,	3798.8696,	3629.0364
22,	3321.0557,	3236.0173,	3798.2730,	3627.2107
23,	3321.9232,	3248.7213,	3796.9124,	3625.645
24,	3323.1739,	3070.4003,	3791.4836,	3622.9736
25,	3321.7047,	3062.1434,	3714.3620,	3621.8287
26,	3321.7047,	3018.1546,	3610.2624,	3619.0959
27,	3314.8156,	3011.6496,	3598.5724,	3617.3882
28,	3323.7482,	2927.9088,	3598.1579,	3616.0261
29,	3323.9618,	2906.4243,	3597.5580,	3614.187
30,	3327.4625,	2847.5838,	3507.8324,	3611.8748
31,	3327.6391,	2878.3896,	3507.8324,	3608.7511
32,	3328.2693,	2725.6333,	3408.4879,	3608.0714
33,	3326.5934,	2728.4101,	3396.4102,	3607.2658
34,	3327.2554,	2701.7123,	3389.9255,	3605.9181
35,	3330.0331,	2694.1613,	3322.9138,	3603.9152
36,	3323.2863,	2471.1785,	3209.2098,	3603.0324
37,	3321.6254,	2451.3158,	3199.6735,	3600.6333
38,	3321.0557,	2452.6107,	3199.7918,	3600.1524
39,	3321.9232,	2457.9085,	3199.8015,	3597.4895
40,	3323.1739,	2385.5573,	3199.2760,	3598.078
41,	3321.7047,	2393.6256,	3195.4991,	3596.2804
42,	3321.7047,	2365.0199,	3114.0921,	3594.5749
43,	3314.8156,	2324.1854,	3096.3750,	3593.026
44,	3323.7482,	2230.6310,	3018.1253,	3591.3108
45,	3323.9618,	2244.6435,	3000.3893,	3588.8243
46,	3327.4625,	2207.5803,	3000.2097,	3587.3909
47,	3327.6391,	2226.7869,	3000.2944,	3587.0529
48,	3328.2693,	2125.3192,	3000.4917,	3585.8508
49,	3326.5934,	2133.5714,	3000.3886,	3584.2704
50,	3327.2554,	2123.5731,	3000.4831,	3582.8007
51,	3325.123,	2126.1521,	3000.4842,	3581.6213
52,	3323.2863,	2063.8232,	3000.4627,	3578.613
53,	3321.6254,,,						3579.1195
54,	3321.0557,,,						3576.8953
55,	3321.9232,,,						3576.6525
56,	3323.1739,,,						3572.4709
57,	3321.7047,,,						3553.5632
58,	3321.7047,,,						3536.5119
59,	3314.8156,,,						3517.3808
60,	3323.7482,,,						3499.8851
61,	3323.9618,,,						3477.1704
62,	3327.4625,,,						3456.4195
63,	3327.6391,,,						3434.5855
64,	3328.2693,,,						3425.7854
65,	3326.5934,,,						3408.3254
66,	3327.2554,,,						3393.778
67,	3322.8520,,,						3379.9655
68,	3323.2863,,,						3368.6798
69,	3321.6254,,,						3345.0965
70,	3321.0557,,,						3334.1115
71,	3321.9232,,,						3317.8625
72,	3323.1739,,,						3298.1361
73,,,,									3286.4827
74,,,,									3275.2676
75,,,,									3264.1327
76,,,,									3254.6659
77,,,,									3239.0169
78,,,,									3233.3027
79,,,,									3222.0925
80,,,,									3201.303
81,,,,									3193.659
82,,,,									3184.0415
83,,,,									3178.5218
84,,,,									3167.5825
85,,,,									3159.2204
86,,,,									3154.3707
87,,,,									3142.248
88,,,,									3129.385
89,,,,									3123.3009
90,,,,									3120.2819
91,,,,									3108.7716
92,,,,									3105.1041
93,,,,									3094.986
94,,,,									3090.5315
95,,,,									3079.0136
96,,,,									3081.9424

==> data/wa-evasion-genoa.tsv <==
cores   genoa           genoa-nt
1 	    2.00067         1.001454
2       1.999094        1.000841
3       2.000206875     1.001391875
4 	    2.000039375     1.000255625
5 	    1.999619375     1.000258125
6 	    2.001895        1.000481875
7 	    2.002343125     1.000624063
8 	    2.000965313     1.000534688
9 	    2.001269688     1.0004645
10	    1.999702813     1.000256875
11	    2.00002         1.000238438
12      2.000845781     1.000416094
13	    2.000845469     1.000362656
14	    2.001484531     1.00080625
15	    2.001243125     1.000767188
16	    2.001247656     1.000917656
17      2.000006563     1.000918281
18	    1.998916718	    1.000819063
19	    2.001032188	    1.000799219
20	    2.000782344	    1.000749219
21	    2.001023906	    1.000719063
22	    2.001180313	    1.000659531
23	    2.001134297	    1.000563594
24	    2.000939688	    1.000641719
25	    1.996689375	    1.000642344
26	    2.000068123	    1.000611406
27	    1.999125155	    1.000583672
28	    1.996796405	    1.000576875
29	    2.000534375	    1.000540859
30	    2.000521328	    1.000546953
31      2.000518281	    1.000500859
32	    2.0004925	    1.000564453
33	    2.000859766	    1.000576172
34	    2.000848125	    1.000547031
35	    2.000794609	    1.000508281
36	    2.000785781	    1.000502188
37	    2.000771406	    1.000487109
38	    2.000778281	    1.000467578
39	    2.000842734	    1.000459844
40	    2.000731953	    1.000446016
41	    1.9989425	    1.000445391
42	    2.000733672	    1.000450625
43	    2.000704063	    1.000450234
44      2.000748047	    1.000429844
45	    2.000763359	    1.000372031
46      2.000773984	    1.000371563
47	    2.000822227	    1.000362266
48	    2.000754141	    1.000353398
49	    1.998168477	    1.000351289
50	    2.000757539	    1.000354258
51	    2.000760977	    1.00034082
52	    2.000800703	    1.000327539
53     2.000792656	    1.000332695
54     2.00082543	    1.000343672
55     2.00079875	    1.000330547
56     2.000802383	    1.000329609
57     1.997977031	    1.000325625
58     2.0008475	    1.000326641
59     2.000862383	    1.000333594
60     2.000801641	    1.000331367
61     2.000838008	    1.000314844
62     2.000873125	    1.000314102
63     2.000919375	    1.000319805
64     2.00089875	    1.000313906
65     1.999471328	    1.000289805
66     2.000397578	    1.000300898
67     2.000860898	    1.000296406
68     2.000960859	    1.000294922
69     2.001029375	    1.000277109
70     2.001008399	    1.000288711
71     2.001126485	    1.000271406
72     2.001083594	    1.000285
73     1.998544726	    1.000279922
74     2.000516836	    1.000276602
75     2.000528047	    1.000277969
76     2.000883125	    1.000269766
77     2.00107457	    1.000273672
78     2.001025742	    1.000255391
79     2.001037695	    1.000254023
80     2.001031133	    1.00027082
81     1.999190273	    1.000267852
82     2.000370039	    1.000259414
83     2.00098207	    1.000243047
84     2.001038848	    1.000257149
85     2.001111778	    1.0002475
86     2.001113672	    1.000254219
87     2.001212363	    1.000246836
88     2.00120041	    1.000251797
89     2.001143985	    1.000254336
90     2.001168359	    1.000226914
91     2.001141016	    1.000230371
92     2.00111584	    1.00022668
93     2.001135469	    1.000226953
94     2.001205332	    1.000223477
95     2.001130313	    1.000227383
96     2.00120166	    1.00021375



















==> data/wa-evasion.tsv <==
cores   grace   spr         spr-nt     
1   0.9983  2.006221563     1.002965625
2   0.9983  2.00404875      1.01076	   
3   0.9983  2.003219063     1.0127775	
4   0.9983  2.00290875      1.015853516
5   0.9983  2.002674062     1.018444922
6   0.9983  2.00224         1.033006641
7   0.9983  2.000216563     1.055036328
8   0.9983  1.99135         1.069173242
9   0.9983  1.970220938     1.078370898
10  0.9983  1.933512812     1.084020898
11  0.9983  1.879865313     1.087116016
12  0.9983  1.811002344     1.08943125	
13  0.9983  1.731271289     1.091225391
14  0.9983  1.748787891     1.084748259
15  0.9983  1.765767187     1.082027946
16  0.9983  1.780129297     1.078454785
17  0.9983  1.792944336     1.07554728	
18  0.9983  1.804365234     1.073572566
19  0.9983  1.81474192      1.074856069
20  0.9983  1.822799219     1.080106152
21  0.9983  1.827689648     1.081554703
22  0.9983  1.826666211     1.083277441
23  0.9983  1.816788245     1.084787215
24  0.9983  1.7972108       1.085794654
25  0.9983  1.768888672     1.086512988
26  0.9983  1.73449502      1.087163973
27  0.9983  1.742542575     1.083942611
28  0.9983  1.751583301     1.082989193
29  0.9983  1.759913332     1.081290055
30  0.9983  1.768031302     1.079786148
31  0.9983  1.775435645     1.07878418	
32  0.9983  1.784253418     1.078424072
33  0.9983  1.790318709     1.078888834
34  0.9983  1.794159335     1.079723791
35  0.9983  1.794163827     1.080547033
36  0.9983  1.790479297     1.081219877
37  0.9983  1.779076812     1.082047957
38  0.9983  1.76141236      1.083155509
39  0.9983  1.738490332     1.083812406
40  0.9983  1.743237988     1.081769727
41  0.9983  1.749494482     1.081117834
42  0.9983  1.756285792     1.079932775
43  0.9983  1.760185012     1.078991621
44  0.9983  1.768088142     1.07909881	
45  0.9983  1.773544865     1.079771877
46  0.9983  1.778014247     1.08059584	
47  0.9983  1.781095416     1.081477262
48  0.9983  1.781413705     1.082339571
49  0.9983  1.778238922     1.083092639
50  0.9983  1.77020083      1.083705713
51  0.9983  1.757811769     1.084293469
52  0.9983  1.741662035     1.084859281
53  0.9983  nan	            nan	       
54  0.9983			                   
55  0.9983			                   
56  0.9983			                   
57  0.9983			                   
58  0.9983			                   
59  0.9983			                   
60  0.9983			                   
61  0.9983			                   
62  0.9983			                   
63  0.9983			                   
64  0.9983			                   
65  0.9983			                   
66  0.9983			                   
67  0.9983			                   
68  0.9983			                   
69  0.9983			                   
70  0.9983			                   
71  0.9983			                   
72  0.9983		                       
